Products of pairs of Dehn twists and maximal real Lefschetz fibrations

We address the problem of existence and uniqueness of a factorization of a given element of the modular group into a product of two Dehn twists. As a geometric application, we conclude that any maximal real elliptic Lefschetz fibration is algebraic.

==> gle/01-loop.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(0.776266,1.55129)(0,0)%
\put(0,0){\includegraphics{gle/inc/01-loop_inc}}
\put(0.534012,0.0356214){\makebox(0,0)[lb]{{\normalsize $u$}}}
\end{picture}


==> gle/01-pseudo2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(4.77463,1.12659)(0,0)%
\put(0,0){\includegraphics{gle/inc/01-pseudo2_inc}}
\put(0.0352778,0.485121){\makebox(0,0)[lb]{{\normalsize $\alpha$}}}
\put(4.5155,0.404953){\makebox(0,0)[lb]{{\normalsize $\beta$}}}
\end{picture}


==> gle/01-tree.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.30244,1.54408)(0,0)%
\put(0,0){\includegraphics{gle/inc/01-tree_inc}}
\put(1.29773,0.0356214){\makebox(0,0)[lb]{{\normalsize $u$}}}
\end{picture}


==> gle/03-topology.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(10.325,5.1401)(0,0)%
\put(0,0){\includegraphics{gle/inc/03-topology_inc}}
\end{picture}


==> gle/04-cI1.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.73129,2.715)(0,0)%
\put(0,0){\includegraphics{gle/inc/04-cI1_inc}}
\end{picture}


==> gle/04-cI2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.74759,2.73129)(0,0)%
\put(0,0){\includegraphics{gle/inc/04-cI2_inc}}
\end{picture}


==> gle/L4.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.595,0.785764)(0,0)%
\put(0,0){\includegraphics{gle/inc/L4_inc}}
\end{picture}


==> gle/junction.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(8.62962,1.72974)(0,0)%
\put(0,0){\includegraphics{gle/inc/junction_inc}}
\end{picture}


==> gle/points.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(8.62962,3.12219)(0,0)%
\put(0,0){\includegraphics{gle/inc/points_inc}}
\end{picture}

